The geometric error is less than the pollution error when solving the high-frequency Helmholtz equation with high-order FEM on curved domains

We consider the $h$-version of the finite-element method, where accuracy is increased by decreasing the meshwidth $h$ while keeping the polynomial degree $p$ constant, applied to the Helmholtz equation. Although the question "how quickly must $h$ decrease as the wavenumber $k$ increases to maintain accuracy?" has been studied intensively since the 1990s, none of the existing rigorous wavenumber-explicit analyses take into account the approximation of the geometry. In this paper we prove that for nontrapping problems solved using straight elements the geometric error is order $kh$, which is then less than the pollution error $k(kh)^{2p}$ when $k$ is large; this fact is then illustrated in numerical experiments. More generally, we prove that, even for problems with strong trapping, using degree four (in 2-d) or degree five (in 3-d) polynomials and isoparametric elements ensures that the geometric error is smaller than the pollution error for most large wavenumbers.

==> figures/dirichlet/P2/curve.txt <==
f    h          hmax       err     nor
 0.5 0.5        0.684596   1.15365 13.4834
 1.0 0.210224   0.305296   1.0311  27.2854
 2.0 0.0883883  0.137986   1.50557 54.8366
 4.0 0.0371627  0.0567604  2.53545 109.826
 6.0 0.0223869  0.0356272  3.59031 164.736
 8.0 0.015625   0.0246316  4.56551 219.477
10.0 0.0118218  0.0187975  5.65007 274.256
12.0 0.00941252 0.0150293  6.67391 328.969
15.0 0.00712145 0.0116689  8.14941 410.955
20.0 0.00497044 0.00802944 10.7136 547.407


==> figures/dirichlet/P3/curve.txt <==
f    h         hmax      err     nor
 0.5 1         1.32988   3.07306 14.0522
 1.0 0.445449  0.673557  2.07351 27.305
 2.0 0.198425  0.288203  1.86702 54.1931
 4.0 0.0883883 0.137986  2.2105  109.851
 6.0 0.0550751 0.0850157 3.03179 164.579
 8.0 0.0393725 0.0594648 3.47909 219.473
10.0 0.0303481 0.047707  4.42561 274.139
12.0 0.0245332 0.0379222 5.30445 328.906
15.0 0.01891   0.0293756 6.81554 411.034
20.0 0.0135185 0.021867  8.57689 547.347


==> figures/dirichlet/P4/curve.txt <==
f    h         hmax      err     nor
 0.5 1.42705   1.81095   5.80073 14.0708
 1.0 0.654305  0.872985  4.51472 26.1693
 2.0 0.3       0.409849  4.0739  54.6955
 4.0 0.137551  0.205191  3.28201 108.973
 6.0 0.0871686 0.128972  3.06285 164.99
 8.0 0.0630672 0.0946012 3.04462 219.536
10.0 0.0490659 0.0729592 3.15287 274.204
12.0 0.039967  0.0614602 3.42445 328.832
15.0 0.0310941 0.0476195 4.11652 410.93
20.0 0.0224968 0.0349166 4.79029 547.412


==> figures/transmission/P2/curve.txt <==
f   h           hmax      err     nor
0.5 0.5 0.684596 1.09828 14.074
1.0 0.210224 0.305296 1.00479 28.4397
2.0 0.0883883 0.137986 1.54119 57.1314
4.0 0.0371627 0.0567604 2.60627 114.485
6.0 0.0223869 0.0356272 3.7071 171.82
8.0 0.015625 0.0250967 4.72755 229.098
10.0 0.0118218 0.0187975 5.86489 286.376
12.0 0.00941252 0.0150293 6.93926 343.609
15.0 0.00712145 0.0116689 8.48908 429.551
20.0 0.00497044 0.00803415 11.157 572.479


==> figures/transmission/P3/curve.txt <==
f    h         hmax      err     nor
 0.5 1         1.32988   2.11665 14.553
 1.0 0.445449  0.673557  1.68959 28.5328
 2.0 0.198425  0.288203  1.66838 56.5325
 4.0 0.0883883 0.137986  2.14319 114.507
 8.0 0.0393725 0.0594648 3.58321 229.079
10.0 0.0303481 0.047707  4.60234 286.268
12.0 0.0245332 0.0379222 5.51018 343.59
15.0 0.01891   0.029512  7.1244  429.617
20.0 0.0135185 0.021867  8.99201 572.421


==> figures/transmission/P4/curve.txt <==
f    h         hmax      err     nor
0.5  1.42705   1.81095   3.97742 14.0069
1.0  0.654305  0.872985  3.34817 27.1589
2.0  0.3       0.414739  3.20737 57.1082
4.0  0.137551  0.205191  2.66161 113.728
8.0  0.0630672 0.0951483 2.65237 229.124
10.0 0.0490659 0.0729592 2.89551 286.34
15.0 0.0310941 0.0476195 3.84703 429.516
20.0 0.0224968 0.0349166 5.02778 572.474

